Efficient Algorithms for Monotone Non-Submodular Maximization with Partition Matroid Constraint

In this work, we study the problem of monotone non-submodular maximization with partition matroid constraint. Although a generalization of this problem has been studied in literature, our work focuses on leveraging properties of partition matroid constraint to (1) propose algorithms with theoretical bound and efficient query complexity; and (2) provide better analysis on theoretical performance guarantee of some existing techniques. We further investigate those algorithms' performance in two applications: Boosting Influence Spread and Video Summarization. Experiments show our algorithms return comparative results to the state-of-the-art algorithms while taking much fewer queries.

==> data/cooking/budget/query.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
10,2,966,208,208,208,1647,1776.4,5404
11,2,1060,209,209,209,1927,1889.8,5872
12,2,1153,210,210,210,2115,2114.6,6341
13,2,1246,211,211,211,2300,2355.2,6622
14,2,1338,212,212,212,2395,2540,7364
15,2,1419,213,213,213,2396,2669,7732
16,2,1501,214,214,214,2673,2906.6,8197
17,2,1579,215,215,215,2764,3124,8380
18,2,1648,216,216,216,3038,3250.8,9471
19,2,1705,217,217,217,3128,3412.8,9734
20,2,1772,218,218,218,3399,3538.6,10459


==> data/cooking/budget/runtime.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
10,2,7,1,2,1,4,5,15,
11,2,46,8,8,8,81,35.6,11,
12,2,40,1,1,1,4,4.4,13,
13,2,59.2,8,9,1,4,5.2,13,
14,2,52.2,2,1,1,4,5.2,13,
15,2,37.4,1,1,2,4,5.4,14,
16,2,70,1,1,2,5,6.6,17,
17,2,57.4,1,2,1,5,7.6,18,
18,2,49.4,2,2,1,7,11.2,21,
19,2,83.4,9,8,8,133,28.4,19,
20,2,44.2,1,2,2,7,9.2,23,


==> data/cooking/budget/solution.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
10,2,525.4,248,248,248,524,533.4,536,
11,2,913.2,428,428,428,893,908.6,917,
12,2,1593.2,592,592,592,1615,1567.2,1608,
13,2,2623.6,966,966,966,2813,2683.2,2686,
14,2,4533.8,1260,1260,1260,4443,4661.2,4707,
15,2,7504.2,1926,1926,1926,7684,7393.6,7806,
16,2,12876,2346,2346,2346,13240,12227,13083,
17,2,21088.4,3294,3294,3294,21193,20715.8,21711,
18,2,35459.2,4211,4211,4211,36529,33545.8,37075,
19,2,56610,5438,5438,5438,57752,54326.2,58361,
20,2,89451.6,6663,6663,6663,96409,90170.2,96616,


==> data/cooking/num_groups/query.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
20,2,1772,218,218,218,3399,3663,10371
20,4,946,218,218,218,2971,3275.2,9460
20,6,634,218,218,218,2549,3123.6,8379
20,8,479,218,218,218,2453,2852.2,7594
20,10,385,218,218,218,2461,2757.4,7302
20,12,326,218,218,218,2175,2490,7058
20,14,282,218,218,218,2186,2345,6713
20,16,246,218,218,218,2173,2230.4,6453
20,18,218,218,218,218,2111,2126.4,6290
20,20,198,218,218,218,2080,2080.6,6226


==> data/cooking/num_groups/runtime.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
20,2,34.4,2,1,2,7,9,25,
20,4,43.2,1,2,2,7,9.4,21,
20,6,84.2,25,19,2,7,9.8,20,
20,8,34.6,2,1,2,6,10.6,19,
20,10,56.8,2,2,2,8,10.8,23,
20,12,56.8,2,2,2,9,10.4,23,
20,14,32.4,2,2,2,10,10.6,23,
20,16,42.4,2,2,2,12,12.4,26,
20,18,71.8,2,2,2,12,13.4,29,
20,20,45.6,2,3,2,12,12.6,29,


==> data/cooking/num_groups/solution.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
20,2,93329.8,14165,14165,14165,97198,88923.6,96378
20,4,74806,10897,10897,10897,76960,77907.6,81924
20,6,49214.2,8572,8572,8572,55826,55298.6,58372
20,8,46318.6,7297,7297,7297,49723,51872.8,51458
20,10,38828.2,7243,7243,7243,47014,45925.2,46171
20,12,27435.4,6668,6668,6668,36952,36728.6,39363
20,14,26342.2,6663,6663,6663,32915,35178,32235
20,16,25565.2,4109,4109,4109,27787,31964.4,30994
20,18,20476.6,4098,4098,4098,24444,29256.4,29543
20,20,17826.8,3968,3968,3968,22323,27990.4,26384


==> data/facebook/budget/query.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
10,2,20176,20761,12497,8444,38330,37926.8,112978,
20,2,38492,24885,12831,8478,76569,76972.4,227681,
30,2,51482,28897,13101,8502,110706,117528,336030,
40,2,61365,30662,13760,8574,150776,157183,462187,
50,2,69452,33128,14131,8617,186754,196338,565918,
60,2,76320,33461,15551,8699,220661,237387,679406,
70,2,82324,33796,16622,8738,260456,275155,782703,
80,2,87638,34984,16756,8775,298170,317189,915375,
90,2,92280,37143,16903,8821,337770,356742,1.03386e+06,
100,2,96521,37746,17113,8913,377270,396195,1.14789e+06,


==> data/facebook/budget/runtime.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
10,2,4045.8,11466,7985,3150,7245,7188.6,20983,
20,2,8163.4,14970,6426,3199,15114,15097.8,43545,
30,2,11733.8,16397,6556,3501,22653,24026.4,66644,
40,2,14508.4,18672,9106,2966,31918,32840.6,93514,
50,2,17405.6,18575,9259,3106,41323,42421.6,118280,
60,2,20004.4,19057,7844,3331,49908,52229.6,145096,
70,2,22546,20121,8570,3189,60437,62081.6,168093,
80,2,24945.6,22694,7788,3369,71185,72499,203121,
90,2,27384.6,21729,9573,4284,82091,83364.4,231798,
100,2,29303.8,25552,10607,6311,94094,93396.2,264530,


==> data/facebook/budget/solution.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
10,2,275,274,270,262,275,274.6,275
20,2,299.4,299,293,275,299,298,299
30,2,320,319,312,286,320,316.8,320
40,2,339.8,336,330,297,339,336.4,339
50,2,356.4,352,353,309,357,352.6,357
60,2,374.4,367,365,322,373,366,370
70,2,390.2,385,377,332,391,379.2,388
80,2,403,401,388,339,404,389.2,404
90,2,416,414,400,348,416,403.4,415
100,2,428.2,425,410,360,428,412,426


==> data/facebook/num_groups/query.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
100,2,96502,50509,20934,11994,380736,393035,1.18E+06
100,3,82043,49571,20899,11718,377248,391028,1.13E+06
100,4,71781,49547,20868,11573,368690,388257,1.12E+06
100,5,63847,49268,20864,11563,368424,384685,1.10E+06
100,6,57439,49235,20843,11533,367465,378764,1.08E+06
100,7,51977,49234,20837,11438,346892,377736,1.06E+06
100,8,47349,49211,20836,11395,340782,376314,1.02E+06
100,9,43205,49146,20804,11382,333828,371551,1.02E+06
100,10,39590,48979,20779,11330,333484,365079,1.01E+06
100,11,36279,48961,20670,11319,332759,364633,1.00E+06
100,12,33249,48540,20620,11318,324857,360941,974893
100,13,30704,48513,20608,11308,324395,355417,960105
100,14,28526,48473,20567,11297,323359,354053,956488
100,15,26610,48470,20562,11283,323021,346060,948078
100,16,24979,48441,20548,11191,318901,345633,937587
100,17,23510,48334,20437,11164,313550,342718,931714
100,18,22202,48216,20381,11143,313436,340677,931118
100,19,21027,48152,20355,11076,312285,339004,920645
100,20,19996,47603,20310,10958,311324,333924,882319


==> data/facebook/num_groups/runtime.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
100,2,30458,32676,13362,4870,99823,96324.2,282844,
100,3,26060,32765,12696,5640,104698,100514,278280,
100,4,23048.6,30255,10255,5428,106764,105258,278200,
100,5,20923,35054,11068,4978,111700,108437,296117,
100,6,19217.6,31036,13133,4634,116034,112297,293627,
100,7,17549.8,29774,12086,5472,104080,115828,284188,
100,8,16072.8,32122,13862,6988,117529,120030,308211,
100,9,15162,34143,12666,5128,115548,121519,299279,
100,10,14042,33110,11408,6653,119962,123125,306718,
100,11,13623.2,31955,13749,5144,124507,125295,320885,
100,12,12465.8,34969,10842,6451,116815,123781,307967,
100,13,11850.4,30102,11015,4734,123942,126211,306403,
100,14,11177.8,33075,11239,6179,119602,124485,318641,
100,15,10308,33800,11907,4660,123479,114797,306815,
100,16,10240.4,29231,12499,4947,127358,122157,320716,
100,17,8995,33658,10222,4512,123623,114625,335923,
100,18,8034,30085,11091,4966,112471,105498,324551,
100,19,7244.6,32093,11469,5709,111221,102650,304994,
100,20,7417,32110,11618,5674,116571,100365,317981,


==> data/facebook/num_groups/solution.csv <==
B,num_groups,Randomize,Fast_2,Fast_5,Fast_9,Greedy,Random_Greedy,Soda
100,2,445.4,443,425,416,449,433.6,448
100,3,444,442,424,415,448,432,447
100,4,443.8,442,423,415,448,431.8,447
100,5,443.6,442,421,413,448,431.6,447
100,6,442.6,441,421,412,448,430.4,446
100,7,442.4,440,420,411,448,430,446
100,8,441.8,440,419,411,448,429.2,446
100,9,441.6,439,419,411,447,428.8,446
100,10,441.2,439,418,410,446,428.6,446
100,11,441,438,418,409,446,425.8,446
100,12,438.6,438,418,409,445,425.6,445
100,13,438.4,437,417,409,445,425.4,443
100,14,438,437,416,409,445,425.2,443
100,15,436.2,436,416,406,445,424.4,443
100,16,436,436,415,403,443,424.4,442
100,17,435.8,434,415,403,443,423.6,442
100,18,435,434,412,402,443,423.4,442
100,19,434.8,433,410,401,443,423.2,441
100,20,434.4,433,406,398,443,422.8,438

